Physical and orbital properties of the Trojan asteroids

All the Trojan asteroids orbit about the Sun at roughly the same heliocentric distance as Jupiter. Differences in the observed visible reflection spectra range from neutral to red, with no ultra-red objects found so far. Given that the Trojan asteroids are collisionally evolved, a certain degree of variability is expected. Additionally, cosmic radiation and sublimation are important factors in modifying icy surfaces even at those large heliocentric distances. We search for correlations between physical and dynamical properties, we explore relationships between the following four quantities; the normalised visible reflectivity indexes ($S'$), the absolute magnitudes, the observed albedos and the orbital stability of the Trojans. We present here visible spectroscopic spectra of 25 Trojans. This new data increase by a factor of about 5 the size of the sample of visible spectra of Jupiter Trojans on unstable orbits. The observations were carried out at the ESO-NTT telescope (3.5m) at La Silla, Chile, the ING-WHT (4.2m) and NOT (2.5m) at Roque de los Muchachos observatory, La Palma, Spain. We have found a correlation between the size distribution and the orbital stability. The absolute-magnitude distribution of the Trojans in stable orbits is found to be bimodal, while the one of the unstable orbits is unimodal, with a slope similar to that of the small stable Trojans. This supports the hypothesis that the unstable objects are mainly byproducts of physical collisions. The values of $S'$ of both the stable and the unstable Trojans are uniformly distributed over a wide range, from $0 %/1000\AA $ to about $15 %/1000\AA$. The values for the stable Trojans tend to be slightly redder than the unstable ones, but no significant statistical difference is found.

==> I09688_coverletter.txt <==
To whom it may correspond

All figures must be reproduce in grey scales in print and in color in the
electronic version. 

Regards, 

Mario D. Melita

